CHAMELEON: OutSystems Live Bidirectional Transformations

In model-driven engineering, the bidirectional transformation of models plays a crucial role in facilitating the use of editors that operate at different levels of abstraction. This is particularly important in the context of industrial-grade low-code platforms like OutSystems, which feature a comprehensive ecosystem of tools that complement the standard integrated development environment with domain-specific builders and abstract model viewers. We introduce CHAMELEON, a tool that enables the dynamic definition of a live bidirectional model transformation in a declarative manner by leveraging simple and intuitive component patterns. Through this approach, we can gradually define the view and synthesis paths to an abstract model built on top of a low-code metamodel. We devise a standard parser-generating technique for tree-like models that builds upon extended grammar definitions with constraints and name binders. We allow for a greater overlap of model patterns that can still be disambiguated for a clear lens-like behaviour of the transformation. CHAMELEON is evaluated in the fragment of the OutSystems language targeting the definition of user interfaces. To assess performance we used a large set of real OutSystems applications, with approximately 200K UI widgets, and a database of curated widget patterns. We found a worst-case processing time of 92ms for complete models in our benchmark, which is still suitable for the operation of an interactive model editor.

==> example/output/parser.txt <==
Rules
----------
0: BigBang -> Form
1: !Widget -> VirtualWidget
2: !Widget -> NativeWidget
3: VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> </TextArea>
4: VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>
5: VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> </Switch>
6: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
7: Rep_0 -> 
8: Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0
9: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>
10: Rep_1 -> 
11: Rep_1 -> Widget Rep_1
12: NativeWidget -> <ButtonGroup> Rep_1 </ButtonGroup>
13: NativeWidget -> <ButtonGroupItem> Rep_1 </ButtonGroupItem>
14: NativeWidget -> <Checkbox> </Checkbox>
15: NativeWidget -> <Container> Rep_1 </Container>
16: Form -> <Form> Rep_1 </Form>
17: NativeWidget -> <Label> Rep_1 </Label>
18: NativeWidget -> <Switch> </Switch>
19: NativeWidget -> <Text> </Text>
20: NativeWidget -> <TextArea> </TextArea>

RuleItems
----------
0: BigBang -> . Form
1: BigBang -> Form .
2: Widget -> . VirtualWidget
3: Widget -> VirtualWidget .
4: Widget -> . NativeWidget
5: Widget -> NativeWidget .
6: VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>
7: VirtualWidget -> <Label> . <Text> </Text> </Label> <TextArea> </TextArea>
8: VirtualWidget -> <Label> <Text> . </Text> </Label> <TextArea> </TextArea>
9: VirtualWidget -> <Label> <Text> </Text> . </Label> <TextArea> </TextArea>
10: VirtualWidget -> <Label> <Text> </Text> </Label> . <TextArea> </TextArea>
11: VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> . </TextArea>
12: VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> </TextArea> .
13: VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>
14: VirtualWidget -> <Label> . <Text> </Text> </Label> <Checkbox> </Checkbox>
15: VirtualWidget -> <Label> <Text> . </Text> </Label> <Checkbox> </Checkbox>
16: VirtualWidget -> <Label> <Text> </Text> . </Label> <Checkbox> </Checkbox>
17: VirtualWidget -> <Label> <Text> </Text> </Label> . <Checkbox> </Checkbox>
18: VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> . </Checkbox>
19: VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> </Checkbox> .
20: VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>
21: VirtualWidget -> <Label> . <Text> </Text> </Label> <Switch> </Switch>
22: VirtualWidget -> <Label> <Text> . </Text> </Label> <Switch> </Switch>
23: VirtualWidget -> <Label> <Text> </Text> . </Label> <Switch> </Switch>
24: VirtualWidget -> <Label> <Text> </Text> </Label> . <Switch> </Switch>
25: VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> . </Switch>
26: VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> </Switch> .
27: VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
28: VirtualWidget -> <Label> . <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
29: VirtualWidget -> <Label> <Text> . </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
30: VirtualWidget -> <Label> <Text> </Text> . </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
31: VirtualWidget -> <Label> <Text> </Text> </Label> . <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
32: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> . <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
33: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] . <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
34: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> . </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
35: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> . </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
36: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> . <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
37: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] . <Text> </Text> </ButtonGroupItem> </ButtonGroup>
38: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> . </Text> </ButtonGroupItem> </ButtonGroup>
39: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> . </ButtonGroupItem> </ButtonGroup>
40: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> . </ButtonGroup>
41: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup> .
42: Rep_0 -> .
43: Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0
44: Rep_0 -> <ButtonGroupItem> . <Text> </Text> </ButtonGroupItem> Rep_0
45: Rep_0 -> <ButtonGroupItem> <Text> . </Text> </ButtonGroupItem> Rep_0
46: Rep_0 -> <ButtonGroupItem> <Text> </Text> . </ButtonGroupItem> Rep_0
47: Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> . Rep_0
48: Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0 .
49: VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>
50: VirtualWidget -> <Label> . <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>
51: VirtualWidget -> <Label> <Text> . </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>
52: VirtualWidget -> <Label> <Text> </Text> . </Label> <ButtonGroup> Rep_0 </ButtonGroup>
53: VirtualWidget -> <Label> <Text> </Text> </Label> . <ButtonGroup> Rep_0 </ButtonGroup>
54: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> . Rep_0 </ButtonGroup>
55: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 . </ButtonGroup>
56: VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup> .
57: Rep_1 -> .
58: Rep_1 -> . Widget Rep_1
59: Rep_1 -> Widget . Rep_1
60: Rep_1 -> Widget Rep_1 .
61: NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>
62: NativeWidget -> <ButtonGroup> . Rep_1 </ButtonGroup>
63: NativeWidget -> <ButtonGroup> Rep_1 . </ButtonGroup>
64: NativeWidget -> <ButtonGroup> Rep_1 </ButtonGroup> .
65: NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>
66: NativeWidget -> <ButtonGroupItem> . Rep_1 </ButtonGroupItem>
67: NativeWidget -> <ButtonGroupItem> Rep_1 . </ButtonGroupItem>
68: NativeWidget -> <ButtonGroupItem> Rep_1 </ButtonGroupItem> .
69: NativeWidget -> . <Checkbox> </Checkbox>
70: NativeWidget -> <Checkbox> . </Checkbox>
71: NativeWidget -> <Checkbox> </Checkbox> .
72: NativeWidget -> . <Container> Rep_1 </Container>
73: NativeWidget -> <Container> . Rep_1 </Container>
74: NativeWidget -> <Container> Rep_1 . </Container>
75: NativeWidget -> <Container> Rep_1 </Container> .
76: Form -> . <Form> Rep_1 </Form>
77: Form -> <Form> . Rep_1 </Form>
78: Form -> <Form> Rep_1 . </Form>
79: Form -> <Form> Rep_1 </Form> .
80: NativeWidget -> . <Label> Rep_1 </Label>
81: NativeWidget -> <Label> . Rep_1 </Label>
82: NativeWidget -> <Label> Rep_1 . </Label>
83: NativeWidget -> <Label> Rep_1 </Label> .
84: NativeWidget -> . <Switch> </Switch>
85: NativeWidget -> <Switch> . </Switch>
86: NativeWidget -> <Switch> </Switch> .
87: NativeWidget -> . <Text> </Text>
88: NativeWidget -> <Text> . </Text>
89: NativeWidget -> <Text> </Text> .
90: NativeWidget -> . <TextArea> </TextArea>
91: NativeWidget -> <TextArea> . </TextArea>
92: NativeWidget -> <TextArea> </TextArea> .

First
----------
BigBang: <Form>
Form: <Form>
NativeWidget: <ButtonGroup> <ButtonGroupItem> <Checkbox> <Container> <Label> <Switch> <Text> <TextArea>
Rep_0: ε <ButtonGroupItem>
Rep_1: ε <ButtonGroup> <ButtonGroupItem> <Checkbox> <Container> <Label> <Switch> <Text> <TextArea>
VirtualWidget: <Label>
Widget: <ButtonGroup> <ButtonGroupItem> <Checkbox> <Container> <Label> <Switch> <Text> <TextArea>

Follow
----------
BigBang: <$/>
Form: <$/>
NativeWidget: <ButtonGroup> </ButtonGroup> <ButtonGroupItem> </ButtonGroupItem> <Checkbox> <Container> </Container> </Form> <Label> </Label> <Switch> <Text> <TextArea>
Rep_0: </ButtonGroup>
Rep_1: </ButtonGroup> </ButtonGroupItem> </Container> </Form> </Label>
VirtualWidget: <ButtonGroup> </ButtonGroup> <ButtonGroupItem> </ButtonGroupItem> <Checkbox> <Container> </Container> </Form> <Label> </Label> <Switch> <Text> <TextArea>
Widget: <ButtonGroup> </ButtonGroup> <ButtonGroupItem> </ButtonGroupItem> <Checkbox> <Container> </Container> </Form> <Label> </Label> <Switch> <Text> <TextArea>

Created set 0: { BigBang -> . Form, Form -> . <Form> Rep_1 </Form> }

Processing state 0: { BigBang -> . Form, Form -> . <Form> Rep_1 </Form> }
    Token <Form>
        Created set 1: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, Form -> <Form> . Rep_1 </Form>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
        Created shift(1) on <Form>
        Created transition 0 -[<Form>]-> 1
    Token Form
        Created set 2: { BigBang -> Form . }
        Created goto(2) on Form
        Created transition 0 -[Form]-> 2

Processing state 1: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, Form -> <Form> . Rep_1 </Form>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
    Token <ButtonGroup>
        Created set 3: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> <ButtonGroup> . Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
        Created shift(3) on <ButtonGroup>
        Created transition 1 -[<ButtonGroup>]-> 3
    Token <ButtonGroupItem>
        Created set 4: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> <ButtonGroupItem> . Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
        Created shift(4) on <ButtonGroupItem>
        Created transition 1 -[<ButtonGroupItem>]-> 4
    Token <Checkbox>
        Created set 5: { NativeWidget -> <Checkbox> . </Checkbox> }
        Created shift(5) on <Checkbox>
        Created transition 1 -[<Checkbox>]-> 5
    Token <Container>
        Created set 6: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> <Container> . Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
        Created shift(6) on <Container>
        Created transition 1 -[<Container>]-> 6
    Token <Label>
        Created set 7: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> <Label> . <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> <Label> . <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> <Label> . <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> . <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, VirtualWidget -> <Label> . <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> <Label> . Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
        Created shift(7) on <Label>
        Created transition 1 -[<Label>]-> 7
    Token <Switch>
        Created set 8: { NativeWidget -> <Switch> . </Switch> }
        Created shift(8) on <Switch>
        Created transition 1 -[<Switch>]-> 8
    Token <Text>
        Created set 9: { NativeWidget -> <Text> . </Text> }
        Created shift(9) on <Text>
        Created transition 1 -[<Text>]-> 9
    Token <TextArea>
        Created set 10: { NativeWidget -> <TextArea> . </TextArea> }
        Created shift(10) on <TextArea>
        Created transition 1 -[<TextArea>]-> 10
    Token NativeWidget
        Created set 11: { Widget -> NativeWidget . }
        Created goto(11) on NativeWidget
        Created transition 1 -[NativeWidget]-> 11
    Token Rep_1
        Created set 12: { Form -> <Form> Rep_1 . </Form> }
        Created goto(12) on Rep_1
        Created transition 1 -[Rep_1]-> 12
    Token VirtualWidget
        Created set 13: { Widget -> VirtualWidget . }
        Created goto(13) on VirtualWidget
        Created transition 1 -[VirtualWidget]-> 13
    Token Widget
        Created set 14: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, Rep_1 -> Widget . Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
        Created goto(14) on Widget
        Created transition 1 -[Widget]-> 14
    Created reduce(10) on </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 2: { BigBang -> Form . }
    Created accept

Processing state 3: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> <ButtonGroup> . Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
    Token <ButtonGroup>
        Created shift(3) on <ButtonGroup>
        Created transition 3 -[<ButtonGroup>]-> 3
    Token <ButtonGroupItem>
        Created shift(4) on <ButtonGroupItem>
        Created transition 3 -[<ButtonGroupItem>]-> 4
    Token <Checkbox>
        Created shift(5) on <Checkbox>
        Created transition 3 -[<Checkbox>]-> 5
    Token <Container>
        Created shift(6) on <Container>
        Created transition 3 -[<Container>]-> 6
    Token <Label>
        Created shift(7) on <Label>
        Created transition 3 -[<Label>]-> 7
    Token <Switch>
        Created shift(8) on <Switch>
        Created transition 3 -[<Switch>]-> 8
    Token <Text>
        Created shift(9) on <Text>
        Created transition 3 -[<Text>]-> 9
    Token <TextArea>
        Created shift(10) on <TextArea>
        Created transition 3 -[<TextArea>]-> 10
    Token NativeWidget
        Created goto(11) on NativeWidget
        Created transition 3 -[NativeWidget]-> 11
    Token Rep_1
        Created set 15: { NativeWidget -> <ButtonGroup> Rep_1 . </ButtonGroup> }
        Created goto(15) on Rep_1
        Created transition 3 -[Rep_1]-> 15
    Token VirtualWidget
        Created goto(13) on VirtualWidget
        Created transition 3 -[VirtualWidget]-> 13
    Token Widget
        Created goto(14) on Widget
        Created transition 3 -[Widget]-> 14
    Created reduce(10) on </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 4: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> <ButtonGroupItem> . Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
    Token <ButtonGroup>
        Created shift(3) on <ButtonGroup>
        Created transition 4 -[<ButtonGroup>]-> 3
    Token <ButtonGroupItem>
        Created shift(4) on <ButtonGroupItem>
        Created transition 4 -[<ButtonGroupItem>]-> 4
    Token <Checkbox>
        Created shift(5) on <Checkbox>
        Created transition 4 -[<Checkbox>]-> 5
    Token <Container>
        Created shift(6) on <Container>
        Created transition 4 -[<Container>]-> 6
    Token <Label>
        Created shift(7) on <Label>
        Created transition 4 -[<Label>]-> 7
    Token <Switch>
        Created shift(8) on <Switch>
        Created transition 4 -[<Switch>]-> 8
    Token <Text>
        Created shift(9) on <Text>
        Created transition 4 -[<Text>]-> 9
    Token <TextArea>
        Created shift(10) on <TextArea>
        Created transition 4 -[<TextArea>]-> 10
    Token NativeWidget
        Created goto(11) on NativeWidget
        Created transition 4 -[NativeWidget]-> 11
    Token Rep_1
        Created set 16: { NativeWidget -> <ButtonGroupItem> Rep_1 . </ButtonGroupItem> }
        Created goto(16) on Rep_1
        Created transition 4 -[Rep_1]-> 16
    Token VirtualWidget
        Created goto(13) on VirtualWidget
        Created transition 4 -[VirtualWidget]-> 13
    Token Widget
        Created goto(14) on Widget
        Created transition 4 -[Widget]-> 14
    Created reduce(10) on </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 5: { NativeWidget -> <Checkbox> . </Checkbox> }
    Token </Checkbox>
        Created set 17: { NativeWidget -> <Checkbox> </Checkbox> . }
        Created shift(17) on </Checkbox>
        Created transition 5 -[</Checkbox>]-> 17

Processing state 6: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> <Container> . Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
    Token <ButtonGroup>
        Created shift(3) on <ButtonGroup>
        Created transition 6 -[<ButtonGroup>]-> 3
    Token <ButtonGroupItem>
        Created shift(4) on <ButtonGroupItem>
        Created transition 6 -[<ButtonGroupItem>]-> 4
    Token <Checkbox>
        Created shift(5) on <Checkbox>
        Created transition 6 -[<Checkbox>]-> 5
    Token <Container>
        Created shift(6) on <Container>
        Created transition 6 -[<Container>]-> 6
    Token <Label>
        Created shift(7) on <Label>
        Created transition 6 -[<Label>]-> 7
    Token <Switch>
        Created shift(8) on <Switch>
        Created transition 6 -[<Switch>]-> 8
    Token <Text>
        Created shift(9) on <Text>
        Created transition 6 -[<Text>]-> 9
    Token <TextArea>
        Created shift(10) on <TextArea>
        Created transition 6 -[<TextArea>]-> 10
    Token NativeWidget
        Created goto(11) on NativeWidget
        Created transition 6 -[NativeWidget]-> 11
    Token Rep_1
        Created set 18: { NativeWidget -> <Container> Rep_1 . </Container> }
        Created goto(18) on Rep_1
        Created transition 6 -[Rep_1]-> 18
    Token VirtualWidget
        Created goto(13) on VirtualWidget
        Created transition 6 -[VirtualWidget]-> 13
    Token Widget
        Created goto(14) on Widget
        Created transition 6 -[Widget]-> 14
    Created reduce(10) on </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 7: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> <Label> . <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> <Label> . <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> <Label> . <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> . <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, VirtualWidget -> <Label> . <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> <Label> . Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
    Token <ButtonGroup>
        Created shift(3) on <ButtonGroup>
        Created transition 7 -[<ButtonGroup>]-> 3
    Token <ButtonGroupItem>
        Created shift(4) on <ButtonGroupItem>
        Created transition 7 -[<ButtonGroupItem>]-> 4
    Token <Checkbox>
        Created shift(5) on <Checkbox>
        Created transition 7 -[<Checkbox>]-> 5
    Token <Container>
        Created shift(6) on <Container>
        Created transition 7 -[<Container>]-> 6
    Token <Label>
        Created shift(7) on <Label>
        Created transition 7 -[<Label>]-> 7
    Token <Switch>
        Created shift(8) on <Switch>
        Created transition 7 -[<Switch>]-> 8
    Token <Text>
        Created set 19: { VirtualWidget -> <Label> <Text> . </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> <Label> <Text> . </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> <Label> <Text> . </Text> </Label> <Switch> </Switch>, VirtualWidget -> <Label> <Text> . </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> <Text> . </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, NativeWidget -> <Text> . </Text> }
        Created shift(19) on <Text>
        Created transition 7 -[<Text>]-> 19
    Token <TextArea>
        Created shift(10) on <TextArea>
        Created transition 7 -[<TextArea>]-> 10
    Token NativeWidget
        Created goto(11) on NativeWidget
        Created transition 7 -[NativeWidget]-> 11
    Token Rep_1
        Created set 20: { NativeWidget -> <Label> Rep_1 . </Label> }
        Created goto(20) on Rep_1
        Created transition 7 -[Rep_1]-> 20
    Token VirtualWidget
        Created goto(13) on VirtualWidget
        Created transition 7 -[VirtualWidget]-> 13
    Token Widget
        Created goto(14) on Widget
        Created transition 7 -[Widget]-> 14
    Created reduce(10) on </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 8: { NativeWidget -> <Switch> . </Switch> }
    Token </Switch>
        Created set 21: { NativeWidget -> <Switch> </Switch> . }
        Created shift(21) on </Switch>
        Created transition 8 -[</Switch>]-> 21

Processing state 9: { NativeWidget -> <Text> . </Text> }
    Token </Text>
        Created set 22: { NativeWidget -> <Text> </Text> . }
        Created shift(22) on </Text>
        Created transition 9 -[</Text>]-> 22

Processing state 10: { NativeWidget -> <TextArea> . </TextArea> }
    Token </TextArea>
        Created set 23: { NativeWidget -> <TextArea> </TextArea> . }
        Created shift(23) on </TextArea>
        Created transition 10 -[</TextArea>]-> 23

Processing state 11: { Widget -> NativeWidget . }
    Created reduce(2) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 12: { Form -> <Form> Rep_1 . </Form> }
    Token </Form>
        Created set 24: { Form -> <Form> Rep_1 </Form> . }
        Created shift(24) on </Form>
        Created transition 12 -[</Form>]-> 24

Processing state 13: { Widget -> VirtualWidget . }
    Created reduce(1) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 14: { Widget -> . VirtualWidget, Widget -> . NativeWidget, VirtualWidget -> . <Label> <Text> </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> . <Label> <Text> </Text> </Label> <Switch> </Switch>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> . <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, Rep_1 -> ., Rep_1 -> . Widget Rep_1, Rep_1 -> Widget . Rep_1, NativeWidget -> . <ButtonGroup> Rep_1 </ButtonGroup>, NativeWidget -> . <ButtonGroupItem> Rep_1 </ButtonGroupItem>, NativeWidget -> . <Checkbox> </Checkbox>, NativeWidget -> . <Container> Rep_1 </Container>, NativeWidget -> . <Label> Rep_1 </Label>, NativeWidget -> . <Switch> </Switch>, NativeWidget -> . <Text> </Text>, NativeWidget -> . <TextArea> </TextArea> }
    Token <ButtonGroup>
        Created shift(3) on <ButtonGroup>
        Created transition 14 -[<ButtonGroup>]-> 3
    Token <ButtonGroupItem>
        Created shift(4) on <ButtonGroupItem>
        Created transition 14 -[<ButtonGroupItem>]-> 4
    Token <Checkbox>
        Created shift(5) on <Checkbox>
        Created transition 14 -[<Checkbox>]-> 5
    Token <Container>
        Created shift(6) on <Container>
        Created transition 14 -[<Container>]-> 6
    Token <Label>
        Created shift(7) on <Label>
        Created transition 14 -[<Label>]-> 7
    Token <Switch>
        Created shift(8) on <Switch>
        Created transition 14 -[<Switch>]-> 8
    Token <Text>
        Created shift(9) on <Text>
        Created transition 14 -[<Text>]-> 9
    Token <TextArea>
        Created shift(10) on <TextArea>
        Created transition 14 -[<TextArea>]-> 10
    Token NativeWidget
        Created goto(11) on NativeWidget
        Created transition 14 -[NativeWidget]-> 11
    Token Rep_1
        Created set 25: { Rep_1 -> Widget Rep_1 . }
        Created goto(25) on Rep_1
        Created transition 14 -[Rep_1]-> 25
    Token VirtualWidget
        Created goto(13) on VirtualWidget
        Created transition 14 -[VirtualWidget]-> 13
    Token Widget
        Created goto(14) on Widget
        Created transition 14 -[Widget]-> 14
    Created reduce(10) on </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 15: { NativeWidget -> <ButtonGroup> Rep_1 . </ButtonGroup> }
    Token </ButtonGroup>
        Created set 26: { NativeWidget -> <ButtonGroup> Rep_1 </ButtonGroup> . }
        Created shift(26) on </ButtonGroup>
        Created transition 15 -[</ButtonGroup>]-> 26

Processing state 16: { NativeWidget -> <ButtonGroupItem> Rep_1 . </ButtonGroupItem> }
    Token </ButtonGroupItem>
        Created set 27: { NativeWidget -> <ButtonGroupItem> Rep_1 </ButtonGroupItem> . }
        Created shift(27) on </ButtonGroupItem>
        Created transition 16 -[</ButtonGroupItem>]-> 27

Processing state 17: { NativeWidget -> <Checkbox> </Checkbox> . }
    Created reduce(14) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 18: { NativeWidget -> <Container> Rep_1 . </Container> }
    Token </Container>
        Created set 28: { NativeWidget -> <Container> Rep_1 </Container> . }
        Created shift(28) on </Container>
        Created transition 18 -[</Container>]-> 28

Processing state 19: { VirtualWidget -> <Label> <Text> . </Text> </Label> <TextArea> </TextArea>, VirtualWidget -> <Label> <Text> . </Text> </Label> <Checkbox> </Checkbox>, VirtualWidget -> <Label> <Text> . </Text> </Label> <Switch> </Switch>, VirtualWidget -> <Label> <Text> . </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> <Text> . </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>, NativeWidget -> <Text> . </Text> }
    Token </Text>
        Created set 29: { VirtualWidget -> <Label> <Text> </Text> . </Label> <TextArea> </TextArea>, VirtualWidget -> <Label> <Text> </Text> . </Label> <Checkbox> </Checkbox>, VirtualWidget -> <Label> <Text> </Text> . </Label> <Switch> </Switch>, VirtualWidget -> <Label> <Text> </Text> . </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> <Text> </Text> . </Label> <ButtonGroup> Rep_0 </ButtonGroup>, NativeWidget -> <Text> </Text> . }
        Created shift(29) on </Text>
        Created transition 19 -[</Text>]-> 29

Processing state 20: { NativeWidget -> <Label> Rep_1 . </Label> }
    Token </Label>
        Created set 30: { NativeWidget -> <Label> Rep_1 </Label> . }
        Created shift(30) on </Label>
        Created transition 20 -[</Label>]-> 30

Processing state 21: { NativeWidget -> <Switch> </Switch> . }
    Created reduce(18) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 22: { NativeWidget -> <Text> </Text> . }
    Created reduce(19) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 23: { NativeWidget -> <TextArea> </TextArea> . }
    Created reduce(20) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 24: { Form -> <Form> Rep_1 </Form> . }
    Created reduce(16) on <$/>

Processing state 25: { Rep_1 -> Widget Rep_1 . }
    Created reduce(11) on </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 26: { NativeWidget -> <ButtonGroup> Rep_1 </ButtonGroup> . }
    Created reduce(12) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 27: { NativeWidget -> <ButtonGroupItem> Rep_1 </ButtonGroupItem> . }
    Created reduce(13) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 28: { NativeWidget -> <Container> Rep_1 </Container> . }
    Created reduce(15) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 29: { VirtualWidget -> <Label> <Text> </Text> . </Label> <TextArea> </TextArea>, VirtualWidget -> <Label> <Text> </Text> . </Label> <Checkbox> </Checkbox>, VirtualWidget -> <Label> <Text> </Text> . </Label> <Switch> </Switch>, VirtualWidget -> <Label> <Text> </Text> . </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> <Text> </Text> . </Label> <ButtonGroup> Rep_0 </ButtonGroup>, NativeWidget -> <Text> </Text> . }
    Token </Label>
        Created set 31: { VirtualWidget -> <Label> <Text> </Text> </Label> . <TextArea> </TextArea>, VirtualWidget -> <Label> <Text> </Text> </Label> . <Checkbox> </Checkbox>, VirtualWidget -> <Label> <Text> </Text> </Label> . <Switch> </Switch>, VirtualWidget -> <Label> <Text> </Text> </Label> . <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> <Text> </Text> </Label> . <ButtonGroup> Rep_0 </ButtonGroup> }
        Created shift(31) on </Label>
        Created transition 29 -[</Label>]-> 31
    Created reduce(19) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 30: { NativeWidget -> <Label> Rep_1 </Label> . }
    Created reduce(17) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 31: { VirtualWidget -> <Label> <Text> </Text> </Label> . <TextArea> </TextArea>, VirtualWidget -> <Label> <Text> </Text> </Label> . <Checkbox> </Checkbox>, VirtualWidget -> <Label> <Text> </Text> </Label> . <Switch> </Switch>, VirtualWidget -> <Label> <Text> </Text> </Label> . <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, VirtualWidget -> <Label> <Text> </Text> </Label> . <ButtonGroup> Rep_0 </ButtonGroup> }
    Token <ButtonGroup>
        Created set 32: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> . <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> . Rep_0 </ButtonGroup> }
        Created shift(32) on <ButtonGroup>
        Created transition 31 -[<ButtonGroup>]-> 32
    Token <Checkbox>
        Created set 33: { VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> . </Checkbox> }
        Created shift(33) on <Checkbox>
        Created transition 31 -[<Checkbox>]-> 33
    Token <Switch>
        Created set 34: { VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> . </Switch> }
        Created shift(34) on <Switch>
        Created transition 31 -[<Switch>]-> 34
    Token <TextArea>
        Created set 35: { VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> . </TextArea> }
        Created shift(35) on <TextArea>
        Created transition 31 -[<TextArea>]-> 35

Processing state 32: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> . <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> . Rep_0 </ButtonGroup> }
    Token <ButtonGroupItem>
        Created set 36: { Rep_0 -> <ButtonGroupItem> . <Text> </Text> </ButtonGroupItem> Rep_0 }
        Created set 37: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] . <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> . <Text> </Text> </ButtonGroupItem> Rep_0 }
        Created shift({ unknown -> 36 ; true -> 37 }) on <ButtonGroupItem>
        Created transition 32 -[<ButtonGroupItem>]-> { unknown -> 36 ; true -> 37 }
    Token Rep_0
        Created set 38: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 . </ButtonGroup> }
        Created goto(38) on Rep_0
        Created transition 32 -[Rep_0]-> 38
    Created reduce(7) on </ButtonGroup>

Processing state 33: { VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> . </Checkbox> }
    Token </Checkbox>
        Created set 39: { VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> </Checkbox> . }
        Created shift(39) on </Checkbox>
        Created transition 33 -[</Checkbox>]-> 39

Processing state 34: { VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> . </Switch> }
    Token </Switch>
        Created set 40: { VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> </Switch> . }
        Created shift(40) on </Switch>
        Created transition 34 -[</Switch>]-> 40

Processing state 35: { VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> . </TextArea> }
    Token </TextArea>
        Created set 41: { VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> </TextArea> . }
        Created shift(41) on </TextArea>
        Created transition 35 -[</TextArea>]-> 41

Processing state 36: { Rep_0 -> <ButtonGroupItem> . <Text> </Text> </ButtonGroupItem> Rep_0 }
    Token <Text>
        Created set 42: { Rep_0 -> <ButtonGroupItem> <Text> . </Text> </ButtonGroupItem> Rep_0 }
        Created shift(42) on <Text>
        Created transition 36 -[<Text>]-> 42

Processing state 37: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] . <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> . <Text> </Text> </ButtonGroupItem> Rep_0 }
    Token <Text>
        Created set 43: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> . </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> . </Text> </ButtonGroupItem> Rep_0 }
        Created shift(43) on <Text>
        Created transition 37 -[<Text>]-> 43

Processing state 38: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 . </ButtonGroup> }
    Token </ButtonGroup>
        Created set 44: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup> . }
        Created shift(44) on </ButtonGroup>
        Created transition 38 -[</ButtonGroup>]-> 44

Processing state 39: { VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> </Checkbox> . }
    Created reduce(4) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 40: { VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> </Switch> . }
    Created reduce(5) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 41: { VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> </TextArea> . }
    Created reduce(3) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 42: { Rep_0 -> <ButtonGroupItem> <Text> . </Text> </ButtonGroupItem> Rep_0 }
    Token </Text>
        Created set 45: { Rep_0 -> <ButtonGroupItem> <Text> </Text> . </ButtonGroupItem> Rep_0 }
        Created shift(45) on </Text>
        Created transition 42 -[</Text>]-> 45

Processing state 43: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> . </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> . </Text> </ButtonGroupItem> Rep_0 }
    Token </Text>
        Created set 46: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> . </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> </Text> . </ButtonGroupItem> Rep_0 }
        Created shift(46) on </Text>
        Created transition 43 -[</Text>]-> 46

Processing state 44: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup> . }
    Created reduce(9) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Processing state 45: { Rep_0 -> <ButtonGroupItem> <Text> </Text> . </ButtonGroupItem> Rep_0 }
    Token </ButtonGroupItem>
        Created set 47: { Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> . Rep_0 }
        Created shift(47) on </ButtonGroupItem>
        Created transition 45 -[</ButtonGroupItem>]-> 47

Processing state 46: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> . </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> </Text> . </ButtonGroupItem> Rep_0 }
    Token </ButtonGroupItem>
        Created set 48: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> . <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> . Rep_0 }
        Created shift(48) on </ButtonGroupItem>
        Created transition 46 -[</ButtonGroupItem>]-> 48

Processing state 47: { Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> . Rep_0 }
    Token <ButtonGroupItem>
        Created shift(36) on <ButtonGroupItem>
        Created transition 47 -[<ButtonGroupItem>]-> 36
    Token Rep_0
        Created set 49: { Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0 . }
        Created goto(49) on Rep_0
        Created transition 47 -[Rep_0]-> 49
    Created reduce(7) on </ButtonGroup>

Processing state 48: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> . <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> . Rep_0 }
    Token <ButtonGroupItem>
        Created set 50: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] . <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> . <Text> </Text> </ButtonGroupItem> Rep_0 }
        Created shift({ unknown -> 36 ; false -> 50 }) on <ButtonGroupItem>
        Created transition 48 -[<ButtonGroupItem>]-> { unknown -> 36 ; false -> 50 }
    Token Rep_0
        Created goto(49) on Rep_0
        Created transition 48 -[Rep_0]-> 49
    Created reduce(7) on </ButtonGroup>

Processing state 49: { Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0 . }
    Created reduce(8) on </ButtonGroup>

Processing state 50: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] . <Text> </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> . <Text> </Text> </ButtonGroupItem> Rep_0 }
    Token <Text>
        Created set 51: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> . </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> . </Text> </ButtonGroupItem> Rep_0 }
        Created shift(51) on <Text>
        Created transition 50 -[<Text>]-> 51

Processing state 51: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> . </Text> </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> . </Text> </ButtonGroupItem> Rep_0 }
    Token </Text>
        Created set 52: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> . </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> </Text> . </ButtonGroupItem> Rep_0 }
        Created shift(52) on </Text>
        Created transition 51 -[</Text>]-> 52

Processing state 52: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> . </ButtonGroupItem> </ButtonGroup>, Rep_0 -> <ButtonGroupItem> <Text> </Text> . </ButtonGroupItem> Rep_0 }
    Token </ButtonGroupItem>
        Created set 53: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> . </ButtonGroup>, Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> . Rep_0 }
        Created shift(53) on </ButtonGroupItem>
        Created transition 52 -[</ButtonGroupItem>]-> 53

Processing state 53: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> . </ButtonGroup>, Rep_0 -> ., Rep_0 -> . <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0, Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> . Rep_0 }
    Token </ButtonGroup>
        Created set 54: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup> . }
        Created shift(54) on </ButtonGroup>
        Created transition 53 -[</ButtonGroup>]-> 54
    Token <ButtonGroupItem>
        Created shift(36) on <ButtonGroupItem>
        Created transition 53 -[<ButtonGroupItem>]-> 36
    Token Rep_0
        Created goto(49) on Rep_0
        Created transition 53 -[Rep_0]-> 49
    Created reduce(7) on </ButtonGroup>

Processing state 54: { VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup> . }
    Created reduce(6) on <Label>, <ButtonGroup>, <ButtonGroupItem>, <Checkbox>, <Container>, <Switch>, <Text>, <TextArea>, </ButtonGroup>, </ButtonGroupItem>, </Container>, </Form>, </Label>

Parser
------
    Actions
        (0, <Form>) -> Shift(1)
        (1, <ButtonGroup>) -> Shift(3)
        (1, </ButtonGroup>) -> Reduce(10)
        (1, <ButtonGroupItem>) -> Shift(4)
        (1, </ButtonGroupItem>) -> Reduce(10)
        (1, <Checkbox>) -> Shift(5)
        (1, <Container>) -> Shift(6)
        (1, </Container>) -> Reduce(10)
        (1, </Form>) -> Reduce(10)
        (1, <Label>) -> Shift(7)
        (1, </Label>) -> Reduce(10)
        (1, <Switch>) -> Shift(8)
        (1, <Text>) -> Shift(9)
        (1, <TextArea>) -> Shift(10)
        (2, <$/>) -> Accept
        (3, <ButtonGroup>) -> Shift(3)
        (3, </ButtonGroup>) -> Reduce(10)
        (3, <ButtonGroupItem>) -> Shift(4)
        (3, </ButtonGroupItem>) -> Reduce(10)
        (3, <Checkbox>) -> Shift(5)
        (3, <Container>) -> Shift(6)
        (3, </Container>) -> Reduce(10)
        (3, </Form>) -> Reduce(10)
        (3, <Label>) -> Shift(7)
        (3, </Label>) -> Reduce(10)
        (3, <Switch>) -> Shift(8)
        (3, <Text>) -> Shift(9)
        (3, <TextArea>) -> Shift(10)
        (4, <ButtonGroup>) -> Shift(3)
        (4, </ButtonGroup>) -> Reduce(10)
        (4, <ButtonGroupItem>) -> Shift(4)
        (4, </ButtonGroupItem>) -> Reduce(10)
        (4, <Checkbox>) -> Shift(5)
        (4, <Container>) -> Shift(6)
        (4, </Container>) -> Reduce(10)
        (4, </Form>) -> Reduce(10)
        (4, <Label>) -> Shift(7)
        (4, </Label>) -> Reduce(10)
        (4, <Switch>) -> Shift(8)
        (4, <Text>) -> Shift(9)
        (4, <TextArea>) -> Shift(10)
        (5, </Checkbox>) -> Shift(17)
        (6, <ButtonGroup>) -> Shift(3)
        (6, </ButtonGroup>) -> Reduce(10)
        (6, <ButtonGroupItem>) -> Shift(4)
        (6, </ButtonGroupItem>) -> Reduce(10)
        (6, <Checkbox>) -> Shift(5)
        (6, <Container>) -> Shift(6)
        (6, </Container>) -> Reduce(10)
        (6, </Form>) -> Reduce(10)
        (6, <Label>) -> Shift(7)
        (6, </Label>) -> Reduce(10)
        (6, <Switch>) -> Shift(8)
        (6, <Text>) -> Shift(9)
        (6, <TextArea>) -> Shift(10)
        (7, <ButtonGroup>) -> Shift(3)
        (7, </ButtonGroup>) -> Reduce(10)
        (7, <ButtonGroupItem>) -> Shift(4)
        (7, </ButtonGroupItem>) -> Reduce(10)
        (7, <Checkbox>) -> Shift(5)
        (7, <Container>) -> Shift(6)
        (7, </Container>) -> Reduce(10)
        (7, </Form>) -> Reduce(10)
        (7, <Label>) -> Shift(7)
        (7, </Label>) -> Reduce(10)
        (7, <Switch>) -> Shift(8)
        (7, <Text>) -> Shift(19)
        (7, <TextArea>) -> Shift(10)
        (8, </Switch>) -> Shift(21)
        (9, </Text>) -> Shift(22)
        (10, </TextArea>) -> Shift(23)
        (11, <ButtonGroup>) -> Reduce(2)
        (11, </ButtonGroup>) -> Reduce(2)
        (11, <ButtonGroupItem>) -> Reduce(2)
        (11, </ButtonGroupItem>) -> Reduce(2)
        (11, <Checkbox>) -> Reduce(2)
        (11, <Container>) -> Reduce(2)
        (11, </Container>) -> Reduce(2)
        (11, </Form>) -> Reduce(2)
        (11, <Label>) -> Reduce(2)
        (11, </Label>) -> Reduce(2)
        (11, <Switch>) -> Reduce(2)
        (11, <Text>) -> Reduce(2)
        (11, <TextArea>) -> Reduce(2)
        (12, </Form>) -> Shift(24)
        (13, <ButtonGroup>) -> Reduce(1)
        (13, </ButtonGroup>) -> Reduce(1)
        (13, <ButtonGroupItem>) -> Reduce(1)
        (13, </ButtonGroupItem>) -> Reduce(1)
        (13, <Checkbox>) -> Reduce(1)
        (13, <Container>) -> Reduce(1)
        (13, </Container>) -> Reduce(1)
        (13, </Form>) -> Reduce(1)
        (13, <Label>) -> Reduce(1)
        (13, </Label>) -> Reduce(1)
        (13, <Switch>) -> Reduce(1)
        (13, <Text>) -> Reduce(1)
        (13, <TextArea>) -> Reduce(1)
        (14, <ButtonGroup>) -> Shift(3)
        (14, </ButtonGroup>) -> Reduce(10)
        (14, <ButtonGroupItem>) -> Shift(4)
        (14, </ButtonGroupItem>) -> Reduce(10)
        (14, <Checkbox>) -> Shift(5)
        (14, <Container>) -> Shift(6)
        (14, </Container>) -> Reduce(10)
        (14, </Form>) -> Reduce(10)
        (14, <Label>) -> Shift(7)
        (14, </Label>) -> Reduce(10)
        (14, <Switch>) -> Shift(8)
        (14, <Text>) -> Shift(9)
        (14, <TextArea>) -> Shift(10)
        (15, </ButtonGroup>) -> Shift(26)
        (16, </ButtonGroupItem>) -> Shift(27)
        (17, <ButtonGroup>) -> Reduce(14)
        (17, </ButtonGroup>) -> Reduce(14)
        (17, <ButtonGroupItem>) -> Reduce(14)
        (17, </ButtonGroupItem>) -> Reduce(14)
        (17, <Checkbox>) -> Reduce(14)
        (17, <Container>) -> Reduce(14)
        (17, </Container>) -> Reduce(14)
        (17, </Form>) -> Reduce(14)
        (17, <Label>) -> Reduce(14)
        (17, </Label>) -> Reduce(14)
        (17, <Switch>) -> Reduce(14)
        (17, <Text>) -> Reduce(14)
        (17, <TextArea>) -> Reduce(14)
        (18, </Container>) -> Shift(28)
        (19, </Text>) -> Shift(29)
        (20, </Label>) -> Shift(30)
        (21, <ButtonGroup>) -> Reduce(18)
        (21, </ButtonGroup>) -> Reduce(18)
        (21, <ButtonGroupItem>) -> Reduce(18)
        (21, </ButtonGroupItem>) -> Reduce(18)
        (21, <Checkbox>) -> Reduce(18)
        (21, <Container>) -> Reduce(18)
        (21, </Container>) -> Reduce(18)
        (21, </Form>) -> Reduce(18)
        (21, <Label>) -> Reduce(18)
        (21, </Label>) -> Reduce(18)
        (21, <Switch>) -> Reduce(18)
        (21, <Text>) -> Reduce(18)
        (21, <TextArea>) -> Reduce(18)
        (22, <ButtonGroup>) -> Reduce(19)
        (22, </ButtonGroup>) -> Reduce(19)
        (22, <ButtonGroupItem>) -> Reduce(19)
        (22, </ButtonGroupItem>) -> Reduce(19)
        (22, <Checkbox>) -> Reduce(19)
        (22, <Container>) -> Reduce(19)
        (22, </Container>) -> Reduce(19)
        (22, </Form>) -> Reduce(19)
        (22, <Label>) -> Reduce(19)
        (22, </Label>) -> Reduce(19)
        (22, <Switch>) -> Reduce(19)
        (22, <Text>) -> Reduce(19)
        (22, <TextArea>) -> Reduce(19)
        (23, <ButtonGroup>) -> Reduce(20)
        (23, </ButtonGroup>) -> Reduce(20)
        (23, <ButtonGroupItem>) -> Reduce(20)
        (23, </ButtonGroupItem>) -> Reduce(20)
        (23, <Checkbox>) -> Reduce(20)
        (23, <Container>) -> Reduce(20)
        (23, </Container>) -> Reduce(20)
        (23, </Form>) -> Reduce(20)
        (23, <Label>) -> Reduce(20)
        (23, </Label>) -> Reduce(20)
        (23, <Switch>) -> Reduce(20)
        (23, <Text>) -> Reduce(20)
        (23, <TextArea>) -> Reduce(20)
        (24, <$/>) -> Reduce(16)
        (25, </ButtonGroup>) -> Reduce(11)
        (25, </ButtonGroupItem>) -> Reduce(11)
        (25, </Container>) -> Reduce(11)
        (25, </Form>) -> Reduce(11)
        (25, </Label>) -> Reduce(11)
        (26, <ButtonGroup>) -> Reduce(12)
        (26, </ButtonGroup>) -> Reduce(12)
        (26, <ButtonGroupItem>) -> Reduce(12)
        (26, </ButtonGroupItem>) -> Reduce(12)
        (26, <Checkbox>) -> Reduce(12)
        (26, <Container>) -> Reduce(12)
        (26, </Container>) -> Reduce(12)
        (26, </Form>) -> Reduce(12)
        (26, <Label>) -> Reduce(12)
        (26, </Label>) -> Reduce(12)
        (26, <Switch>) -> Reduce(12)
        (26, <Text>) -> Reduce(12)
        (26, <TextArea>) -> Reduce(12)
        (27, <ButtonGroup>) -> Reduce(13)
        (27, </ButtonGroup>) -> Reduce(13)
        (27, <ButtonGroupItem>) -> Reduce(13)
        (27, </ButtonGroupItem>) -> Reduce(13)
        (27, <Checkbox>) -> Reduce(13)
        (27, <Container>) -> Reduce(13)
        (27, </Container>) -> Reduce(13)
        (27, </Form>) -> Reduce(13)
        (27, <Label>) -> Reduce(13)
        (27, </Label>) -> Reduce(13)
        (27, <Switch>) -> Reduce(13)
        (27, <Text>) -> Reduce(13)
        (27, <TextArea>) -> Reduce(13)
        (28, <ButtonGroup>) -> Reduce(15)
        (28, </ButtonGroup>) -> Reduce(15)
        (28, <ButtonGroupItem>) -> Reduce(15)
        (28, </ButtonGroupItem>) -> Reduce(15)
        (28, <Checkbox>) -> Reduce(15)
        (28, <Container>) -> Reduce(15)
        (28, </Container>) -> Reduce(15)
        (28, </Form>) -> Reduce(15)
        (28, <Label>) -> Reduce(15)
        (28, </Label>) -> Reduce(15)
        (28, <Switch>) -> Reduce(15)
        (28, <Text>) -> Reduce(15)
        (28, <TextArea>) -> Reduce(15)
        (29, <ButtonGroup>) -> Reduce(19)
        (29, </ButtonGroup>) -> Reduce(19)
        (29, <ButtonGroupItem>) -> Reduce(19)
        (29, </ButtonGroupItem>) -> Reduce(19)
        (29, <Checkbox>) -> Reduce(19)
        (29, <Container>) -> Reduce(19)
        (29, </Container>) -> Reduce(19)
        (29, </Form>) -> Reduce(19)
        (29, <Label>) -> Reduce(19)
        (29, </Label>) -> Shift(31), Reduce(19)
        (29, <Switch>) -> Reduce(19)
        (29, <Text>) -> Reduce(19)
        (29, <TextArea>) -> Reduce(19)
        (30, <ButtonGroup>) -> Reduce(17)
        (30, </ButtonGroup>) -> Reduce(17)
        (30, <ButtonGroupItem>) -> Reduce(17)
        (30, </ButtonGroupItem>) -> Reduce(17)
        (30, <Checkbox>) -> Reduce(17)
        (30, <Container>) -> Reduce(17)
        (30, </Container>) -> Reduce(17)
        (30, </Form>) -> Reduce(17)
        (30, <Label>) -> Reduce(17)
        (30, </Label>) -> Reduce(17)
        (30, <Switch>) -> Reduce(17)
        (30, <Text>) -> Reduce(17)
        (30, <TextArea>) -> Reduce(17)
        (31, <ButtonGroup>) -> Shift(32)
        (31, <Checkbox>) -> Shift(33)
        (31, <Switch>) -> Shift(34)
        (31, <TextArea>) -> Shift(35)
        (32, </ButtonGroup>) -> Reduce(7)
        (32, <ButtonGroupItem>) -> Shift({ unknown -> 36 ; true -> 37 }) ; 1 classifiers
        (33, </Checkbox>) -> Shift(39)
        (34, </Switch>) -> Shift(40)
        (35, </TextArea>) -> Shift(41)
        (36, <Text>) -> Shift(42)
        (37, <Text>) -> Shift(43)
        (38, </ButtonGroup>) -> Shift(44)
        (39, <ButtonGroup>) -> Reduce(4)
        (39, </ButtonGroup>) -> Reduce(4)
        (39, <ButtonGroupItem>) -> Reduce(4)
        (39, </ButtonGroupItem>) -> Reduce(4)
        (39, <Checkbox>) -> Reduce(4)
        (39, <Container>) -> Reduce(4)
        (39, </Container>) -> Reduce(4)
        (39, </Form>) -> Reduce(4)
        (39, <Label>) -> Reduce(4)
        (39, </Label>) -> Reduce(4)
        (39, <Switch>) -> Reduce(4)
        (39, <Text>) -> Reduce(4)
        (39, <TextArea>) -> Reduce(4)
        (40, <ButtonGroup>) -> Reduce(5)
        (40, </ButtonGroup>) -> Reduce(5)
        (40, <ButtonGroupItem>) -> Reduce(5)
        (40, </ButtonGroupItem>) -> Reduce(5)
        (40, <Checkbox>) -> Reduce(5)
        (40, <Container>) -> Reduce(5)
        (40, </Container>) -> Reduce(5)
        (40, </Form>) -> Reduce(5)
        (40, <Label>) -> Reduce(5)
        (40, </Label>) -> Reduce(5)
        (40, <Switch>) -> Reduce(5)
        (40, <Text>) -> Reduce(5)
        (40, <TextArea>) -> Reduce(5)
        (41, <ButtonGroup>) -> Reduce(3)
        (41, </ButtonGroup>) -> Reduce(3)
        (41, <ButtonGroupItem>) -> Reduce(3)
        (41, </ButtonGroupItem>) -> Reduce(3)
        (41, <Checkbox>) -> Reduce(3)
        (41, <Container>) -> Reduce(3)
        (41, </Container>) -> Reduce(3)
        (41, </Form>) -> Reduce(3)
        (41, <Label>) -> Reduce(3)
        (41, </Label>) -> Reduce(3)
        (41, <Switch>) -> Reduce(3)
        (41, <Text>) -> Reduce(3)
        (41, <TextArea>) -> Reduce(3)
        (42, </Text>) -> Shift(45)
        (43, </Text>) -> Shift(46)
        (44, <ButtonGroup>) -> Reduce(9)
        (44, </ButtonGroup>) -> Reduce(9)
        (44, <ButtonGroupItem>) -> Reduce(9)
        (44, </ButtonGroupItem>) -> Reduce(9)
        (44, <Checkbox>) -> Reduce(9)
        (44, <Container>) -> Reduce(9)
        (44, </Container>) -> Reduce(9)
        (44, </Form>) -> Reduce(9)
        (44, <Label>) -> Reduce(9)
        (44, </Label>) -> Reduce(9)
        (44, <Switch>) -> Reduce(9)
        (44, <Text>) -> Reduce(9)
        (44, <TextArea>) -> Reduce(9)
        (45, </ButtonGroupItem>) -> Shift(47)
        (46, </ButtonGroupItem>) -> Shift(48)
        (47, </ButtonGroup>) -> Reduce(7)
        (47, <ButtonGroupItem>) -> Shift(36)
        (48, </ButtonGroup>) -> Reduce(7)
        (48, <ButtonGroupItem>) -> Shift({ unknown -> 36 ; false -> 50 }) ; 1 classifiers
        (49, </ButtonGroup>) -> Reduce(8)
        (50, <Text>) -> Shift(51)
        (51, </Text>) -> Shift(52)
        (52, </ButtonGroupItem>) -> Shift(53)
        (53, </ButtonGroup>) -> Shift(54), Reduce(7)
        (53, <ButtonGroupItem>) -> Shift(36)
        (54, <ButtonGroup>) -> Reduce(6)
        (54, </ButtonGroup>) -> Reduce(6)
        (54, <ButtonGroupItem>) -> Reduce(6)
        (54, </ButtonGroupItem>) -> Reduce(6)
        (54, <Checkbox>) -> Reduce(6)
        (54, <Container>) -> Reduce(6)
        (54, </Container>) -> Reduce(6)
        (54, </Form>) -> Reduce(6)
        (54, <Label>) -> Reduce(6)
        (54, </Label>) -> Reduce(6)
        (54, <Switch>) -> Reduce(6)
        (54, <Text>) -> Reduce(6)
        (54, <TextArea>) -> Reduce(6)
    
    Goto
        (0, Form) -> 2
        (1, NativeWidget) -> 11
        (1, Rep_1) -> 12
        (1, VirtualWidget) -> 13
        (1, Widget) -> 14
        (3, NativeWidget) -> 11
        (3, Rep_1) -> 15
        (3, VirtualWidget) -> 13
        (3, Widget) -> 14
        (4, NativeWidget) -> 11
        (4, Rep_1) -> 16
        (4, VirtualWidget) -> 13
        (4, Widget) -> 14
        (6, NativeWidget) -> 11
        (6, Rep_1) -> 18
        (6, VirtualWidget) -> 13
        (6, Widget) -> 14
        (7, NativeWidget) -> 11
        (7, Rep_1) -> 20
        (7, VirtualWidget) -> 13
        (7, Widget) -> 14
        (14, NativeWidget) -> 11
        (14, Rep_1) -> 25
        (14, VirtualWidget) -> 13
        (14, Widget) -> 14
        (32, Rep_0) -> 38
        (47, Rep_0) -> 49
        (48, Rep_0) -> 49
        (53, Rep_0) -> 49
    
    Rules
        0: BigBang -> Form
        1: []    !Widget -> VirtualWidget
        2: []    !Widget -> NativeWidget
        3: [TextInput.1]    VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> </TextArea>
        4: [BooleanInput.1]    VirtualWidget -> <Label> <Text> </Text> </Label> <Checkbox> </Checkbox>
        5: [BooleanInput.2]    VirtualWidget -> <Label> <Text> </Text> </Label> <Switch> </Switch>
        6: [BooleanInput.3]    VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>
        7: Rep_0 -> 
        8: Rep_0 -> <ButtonGroupItem> <Text> </Text> </ButtonGroupItem> Rep_0
        9: [EnumInput.1]    VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> Rep_0 </ButtonGroup>
        10: Rep_1 -> 
        11: Rep_1 -> Widget Rep_1
        12: [ButtonGroup]    NativeWidget -> <ButtonGroup> Rep_1 </ButtonGroup>
        13: [ButtonGroupItem]    NativeWidget -> <ButtonGroupItem> Rep_1 </ButtonGroupItem>
        14: [Checkbox]    NativeWidget -> <Checkbox> </Checkbox>
        15: [Container]    NativeWidget -> <Container> Rep_1 </Container>
        16: []    Form -> <Form> Rep_1 </Form>
        17: [Label]    NativeWidget -> <Label> Rep_1 </Label>
        18: [Switch]    NativeWidget -> <Switch> </Switch>
        19: [Text]    NativeWidget -> <Text> </Text>
        20: [TextArea]    NativeWidget -> <TextArea> </TextArea>
    
    Conflicts
        (29, </Label>) -> Shift(31), Reduce(19)
        (53, </ButtonGroup>) -> Shift(54), Reduce(7)

token=<Form> stack=[ 0 ]
Action Shift(1)

token=<Container> stack=[ 0 <Form> 1 ]
Action Shift(6)

token=<Label> stack=[ 0 <Form> 1 <Container> 6 ]
Action Shift(7)

token=<Text> stack=[ 0 <Form> 1 <Container> 6 <Label> 7 ]
Action Shift(19)

token=</Text> stack=[ 0 <Form> 1 <Container> 6 <Label> 7 <Text> 19 ]
Action Shift(29)

token=</Label> stack=[ 0 <Form> 1 <Container> 6 <Label> 7 <Text> 19 </Text> 29 ]
Multiple actions found: Shift(31), Reduce(19)
Action Shift(31)

configurationCount=1 token=<TextArea> stack=[ 0 <Form> 1 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 ]
Action Shift(35)

configurationCount=1 token=</TextArea> stack=[ 0 <Form> 1 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <TextArea> 35 ]
Action Shift(41)

configurationCount=1 token=</Container> stack=[ 0 <Form> 1 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <TextArea> 35 </TextArea> 41 ]
Action Reduce(3)
Reducing 6 symbols with rule [TextInput.1]    VirtualWidget -> <Label> <Text> </Text> </Label> <TextArea> </TextArea>

configurationCount=1 token=</Container> stack=[ 0 <Form> 1 <Container> 6 VirtualWidget 13 ]
Action Reduce(1)
Reducing 1 symbols with rule []    !Widget -> VirtualWidget

configurationCount=1 token=</Container> stack=[ 0 <Form> 1 <Container> 6 Widget 14 ]
Action Reduce(10)
Reducing 0 symbols with rule Rep_1 -> 

configurationCount=1 token=</Container> stack=[ 0 <Form> 1 <Container> 6 Widget 14 Rep_1 25 ]
Action Reduce(11)
Reducing 2 symbols with rule Rep_1 -> Widget Rep_1

configurationCount=1 token=</Container> stack=[ 0 <Form> 1 <Container> 6 Rep_1 18 ]
Action Shift(28)

configurationCount=1 token=<Container> stack=[ 0 <Form> 1 <Container> 6 Rep_1 18 </Container> 28 ]
Action Reduce(15)
Reducing 3 symbols with rule [Container]    NativeWidget -> <Container> Rep_1 </Container>

configurationCount=1 token=<Container> stack=[ 0 <Form> 1 NativeWidget 11 ]
Action Reduce(2)
Reducing 1 symbols with rule []    !Widget -> NativeWidget

configurationCount=1 token=<Container> stack=[ 0 <Form> 1 Widget 14 ]
Action Shift(6)

configurationCount=1 token=<Label> stack=[ 0 <Form> 1 Widget 14 <Container> 6 ]
Action Shift(7)

configurationCount=1 token=<Text> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 ]
Action Shift(19)

configurationCount=1 token=</Text> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 ]
Action Shift(29)

configurationCount=1 token=</Label> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 ]
Multiple actions found: Shift(31), Reduce(19)
Action Shift(31)

configurationCount=2 token=<ButtonGroup> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 ]
Action Shift(32)

configurationCount=2 token=<ButtonGroupItem> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 ]
Action Shift(37)

configurationCount=2 token=<Text> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 ]
Action Shift(43)

configurationCount=2 token=</Text> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 ]
Action Shift(46)

configurationCount=2 token=</ButtonGroupItem> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 </Text> 46 ]
Action Shift(48)

configurationCount=2 token=<ButtonGroupItem> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 </Text> 46 </ButtonGroupItem> 48 ]
Action Shift(50)

configurationCount=2 token=<Text> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 </Text> 46 </ButtonGroupItem> 48 <ButtonGroupItem> 50 ]
Action Shift(51)

configurationCount=2 token=</Text> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 </Text> 46 </ButtonGroupItem> 48 <ButtonGroupItem> 50 <Text> 51 ]
Action Shift(52)

configurationCount=2 token=</ButtonGroupItem> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 </Text> 46 </ButtonGroupItem> 48 <ButtonGroupItem> 50 <Text> 51 </Text> 52 ]
Action Shift(53)

configurationCount=2 token=</ButtonGroup> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 </Text> 46 </ButtonGroupItem> 48 <ButtonGroupItem> 50 <Text> 51 </Text> 52 </ButtonGroupItem> 53 ]
Multiple actions found: Shift(54), Reduce(7)
Action Shift(54)

configurationCount=3 token=</Container> stack=[ 0 <Form> 1 Widget 14 <Container> 6 <Label> 7 <Text> 19 </Text> 29 </Label> 31 <ButtonGroup> 32 <ButtonGroupItem> 37 <Text> 43 </Text> 46 </ButtonGroupItem> 48 <ButtonGroupItem> 50 <Text> 51 </Text> 52 </ButtonGroupItem> 53 </ButtonGroup> 54 ]
Action Reduce(6)
Reducing 14 symbols with rule [BooleanInput.3]    VirtualWidget -> <Label> <Text> </Text> </Label> <ButtonGroup> <ButtonGroupItem>[Value = "true"] <Text> </Text> </ButtonGroupItem> <ButtonGroupItem>[Value = "false"] <Text> </Text> </ButtonGroupItem> </ButtonGroup>

configurationCount=3 token=</Container> stack=[ 0 <Form> 1 Widget 14 <Container> 6 VirtualWidget 13 ]
Action Reduce(1)
Reducing 1 symbols with rule []    !Widget -> VirtualWidget

configurationCount=3 token=</Container> stack=[ 0 <Form> 1 Widget 14 <Container> 6 Widget 14 ]
Action Reduce(10)
Reducing 0 symbols with rule Rep_1 -> 

configurationCount=3 token=</Container> stack=[ 0 <Form> 1 Widget 14 <Container> 6 Widget 14 Rep_1 25 ]
Action Reduce(11)
Reducing 2 symbols with rule Rep_1 -> Widget Rep_1

configurationCount=3 token=</Container> stack=[ 0 <Form> 1 Widget 14 <Container> 6 Rep_1 18 ]
Action Shift(28)

configurationCount=3 token=</Form> stack=[ 0 <Form> 1 Widget 14 <Container> 6 Rep_1 18 </Container> 28 ]
Action Reduce(15)
Reducing 3 symbols with rule [Container]    NativeWidget -> <Container> Rep_1 </Container>

configurationCount=3 token=</Form> stack=[ 0 <Form> 1 Widget 14 NativeWidget 11 ]
Action Reduce(2)
Reducing 1 symbols with rule []    !Widget -> NativeWidget

configurationCount=3 token=</Form> stack=[ 0 <Form> 1 Widget 14 Widget 14 ]
Action Reduce(10)
Reducing 0 symbols with rule Rep_1 -> 

configurationCount=3 token=</Form> stack=[ 0 <Form> 1 Widget 14 Widget 14 Rep_1 25 ]
Action Reduce(11)
Reducing 2 symbols with rule Rep_1 -> Widget Rep_1

configurationCount=3 token=</Form> stack=[ 0 <Form> 1 Widget 14 Rep_1 25 ]
Action Reduce(11)
Reducing 2 symbols with rule Rep_1 -> Widget Rep_1

configurationCount=3 token=</Form> stack=[ 0 <Form> 1 Rep_1 12 ]
Action Shift(24)

configurationCount=3 token=<$/> stack=[ 0 <Form> 1 Rep_1 12 </Form> 24 ]
Action Reduce(16)
Reducing 3 symbols with rule []    Form -> <Form> Rep_1 </Form>

configurationCount=3 token=<$/> stack=[ 0 Form 2 ]
Action Accept

